A Hybrid Data-driven Deep Learning Technique for Fluid-Structure Interaction

This paper is concerned with the development of a hybrid data-driven technique for unsteady fluid-structure interaction systems. The proposed data-driven technique combines the deep learning framework with a projection-based low-order modeling. While the deep learning provides low-dimensional approximations from datasets arising from black-box solvers, the projection-based model constructs the low-dimensional approximations by projecting the original high-dimensional model onto a low-dimensional subspace. Of particular interest of this paper is to predict the long time series of unsteady flow fields of a freely vibrating bluff-body subjected to wake-body synchronization. We consider convolutional neural networks (CNN) for the learning dynamics of wake-body interaction, which assemble layers of linear convolutions with nonlinear activations to automatically extract the low-dimensional flow features. Using the high-fidelity time series data from the stabilized finite element Navier-Stokes solver, we first project the dataset to a low-dimensional subspace by proper orthogonal decomposition (POD) technique. The time-dependent coefficients of the POD subspace are mapped to the flow field via a CNN with nonlinear rectification, and the CNN is iteratively trained using the stochastic gradient descent method to predict the POD time coefficient when a new flow field is fed to it. The time-averaged flow field, the POD basis vectors, and the trained CNN are used to predict the long time series of the flow fields and the flow predictions are quantitatively assessed with the full-order (high-dimensional) simulation data. The proposed POD-CNN model based on the data-driven approximation has a remarkable accuracy in the entire fluid domain including the highly nonlinear near wake region behind a freely vibrating bluff body.

==> data.txt <==
Mode Energy Cumulative
1 74.3184300517 74.3184300517
2 17.6529968578 91.9714269096
3 4.6509439099 96.6223708194
4 2.8461211323 99.4684919518
5 0.2558940631 99.7243860149
6 0.2187182229 99.9431042378
7 0.0253381749 99.9684424127
8 0.0228808562 99.9913232689
9 0.0023981728 99.9937214416
10 0.0022009209 99.9959223625
11 0.0008712646 99.9967936271
12 0.0006466674 99.9974402945
13 0.0005938698 99.9980341643
14 0.0005339386 99.9985681029
15 0.0002511871 99.99881929
16 0.0002199 99.99903919
17 0.0002020286 99.9992412186
18 0.0001756064 99.999416825
19 0.0001095757 99.9995264006
20 9.36E-05 99.9996199533
21 6.38E-05 99.9996837644
22 4.77E-05 99.999731492
23 4.60E-05 99.9997774561
24 3.35E-05 99.9998109617
25 2.24E-05 99.9998334093
26 2.14E-05 99.9998548015
27 1.75E-05 99.999872291
28 1.67E-05 99.9998889718
29 1.30E-05 99.9999019825
30 1.22E-05 99.999914186
31 1.11E-05 99.9999253094
32 9.99E-06 99.9999352984
33 8.51E-06 99.9999438084
34 7.76E-06 99.9999515642
35 6.49E-06 99.9999580529
36 5.07E-06 99.999963119
37 4.37E-06 99.9999674853
38 3.27E-06 99.9999707518
39 2.87E-06 99.9999736214
40 2.56E-06 99.9999761849
41 2.23E-06 99.9999784174
42 2.02E-06 99.999980439
43 1.54E-06 99.9999819782
44 1.20E-06 99.9999831779
45 1.13E-06 99.9999843035
46 1.10E-06 99.9999853991
47 1.05E-06 99.9999864536
48 9.59E-07 99.9999874131
49 9.29E-07 99.9999883416
50 8.82E-07 99.9999892238

